Stable accretion and episodic outflows in the young transition disk system GM Aurigae

We investigate the structure and dynamics of the magnetospheric accretion region and associated outflows on a scale smaller than 0.1 au around the young transitional disk system GM Aur. We monitored the variability of the system on timescales ranging from days to months, using high-resolution optical and near-infrared spectroscopy, multiwavelength photometry, and low-resolution near-infrared spectroscopy, over a total duration of six months (30 rotational cycles). We analyzed the photometric and line profile variability to characterize the accretion and ejection processes. The luminosity of the system is modulated by surface spots at the stellar rotation period of 6.04 days. The Balmer, Paschen, and Brackett hydrogen lines as well as the HeI 5876 A and HeI 10830 A line profiles are modulated on the same period. The PaB line flux correlates with the photometric excess in the u' band, which suggests that most of the line emission originates from the accretion process. High-velocity redshifted absorptions reaching below the continuum periodically appear in the near-infrared line profiles at the rotational phase in which the veiling and line fluxes are the largest. These are signatures of a stable accretion funnel flow and associated accretion shock at the stellar surface. This large-scale magnetospheric accretion structure appears fairly stable over at least 15 and possibly up to 30 rotational periods. In contrast, outflow signatures randomly appear as blueshifted absorption components in the Balmer and HeI 10830 A line profiles and disappear on a timescale of a few days. The coexistence of a stable, large-scale accretion pattern and episodic outflows supports magnetospheric ejections as the main process occurring at the star-disk interface. Stable magnetospheric accretion and episodic outflows appear to be physically linked on a scale of a few stellar radii in this system.

==> Figures/Sampling/CFHT_SPIRou_JD.dat <==
# JD                Vrad anon phase      cycle    poslabel label
  2459473.075318763 15.0 0.0  0.707834   0.707834 12.1     C    
  2459475.050173009 15.0 0.0  0.0347969  1.0348   12.1     C    
  2459476.978576646 15.0 0.0  0.354069   1.35407  12.1     C    
  2459478.034901994 15.0 0.0  0.528957   1.52896  12.1     C    
  2459480.09136123  15.0 0.0  0.869431   1.86943  12.1     C    
  2459481.095108266 15.0 0.0  0.035614   2.03561  12.1     C    
  2459482.095176436 15.0 0.0  0.201188   2.20119  12.1     C    
  2459502.086164501 15.0 0.0  0.510954   5.51095  12.1     C    
  2459503.080153246 15.0 0.0  0.675522   5.67552  12.1     C    
  2459504.106848727 15.0 0.0  0.845505   5.8455   12.1     C    
  2459506.093273658 15.0 0.0  0.174383   6.17438  12.1     C    
  2459508.09427351  15.0 0.0  0.505674   6.50567  12.1     C    
  2459509.098384327 15.0 0.0  0.671918   6.67192  12.1     C    
  2459510.097461838 15.0 0.0  0.837328   6.83733  12.1     C    
  2459511.085701135 15.0 0.0  9.43897E-4 7.00094  12.1     C    
  2459513.100495514 15.0 0.0  0.334519   7.33452  12.1     C    
  2459514.06060398  15.0 0.0  0.493477   7.49348  12.1     C    
  2459515.090641021 15.0 0.0  0.664013   7.66401  12.1     C    
  2459516.113774872 15.0 0.0  0.833406   7.83341  12.1     C    
  2459535.112690447 15.0 0.0  0.978922   10.9789  12.1     C    
  2459537.109674436 15.0 0.0  0.309549   11.3095  12.1     C    
  2459538.051881559 15.0 0.0  0.465543   11.4655  12.1     C    
  2459538.99853894  15.0 0.0  0.622275   11.6223  12.1     C    
  2459540.003060138 15.0 0.0  0.788586   11.7886  12.1     C    
  2459541.026085745 15.0 0.0  0.957961   11.958   12.1     C    
  2459557.994298271 15.0 0.0  0.767268   14.7673  12.1     C    
  2459558.960982867 15.0 0.0  0.927315   14.9273  12.1     C    
  2459559.972949313 15.0 0.0  0.0948592  15.0949  12.1     C    
  2459560.977560439 15.0 0.0  0.261186   15.2612  12.1     C    
  2459563.090501094 15.0 0.0  0.61101    15.611   12.1     C    
  2459564.070272151 15.0 0.0  0.773224   15.7732  12.1     C    
  2459566.063480086 15.0 0.0  0.103225   16.1032  12.1     C    
  2459566.966485231 15.0 0.0  0.252729   16.2527  12.1     C    
  2459585.955202851 15.0 0.0  0.396557   19.3966  12.1     C    


==> Figures/Sampling/ESO_ExTrA_JD.dat <==
# JD EW(HeI) err
2459501.891378	-0.0002951	0.0000799
2459504.855137	-0.0002427	0.0000504
2459506.862192	-0.0002431	0.0000581
2459507.812041	-0.0007871	0.0000700
2459509.848339	-0.0010057	0.0000611
2459510.881534	-0.0005911	0.0000606
2459512.799075	-0.0001869	0.0000298
2459513.794253	-0.0005499	0.0000695
2459514.843662	-0.0002157	0.0000673
2459517.845277	-0.0004258	0.0000740
2459518.841783	-0.0001076	0.0000548
2459519.862589	-0.0004163	0.0000752
2459520.859263	-0.0004425	0.0000664
2459521.877698	-0.0005360	0.0000485
2459522.793213	-0.0003044	0.0000311
2459524.877534	-0.0001013	0.0000843
2459525.863828	-0.0002472	0.0000420
2459526.864521	-0.0002239	0.0000474
2459527.865055	-0.0002710	0.0000638
2459528.823891	-0.0001593	0.0000519
2459529.859202	-0.0000035	0.0000650
2459530.850251	-0.0000302	0.0000811
2459531.818047	-0.0002698	0.0000463
2459532.825188	-0.0003273	0.0000612
2459533.856153	-0.0004044	0.0000649
2459534.840450	-0.0004572	0.0000863
2459535.836971	-0.0001853	0.0000520
2459536.865157	-0.0000148	0.0000642
2459537.783146	-0.0003449	0.0001598
2459538.801492	-0.0002831	0.0001641
2459539.818228	-0.0003433	0.0000681
2459540.845217	-0.0003609	0.0000725
2459543.792581	-0.0002940	0.0000457
2459544.734104	-0.0002343	0.0000477
2459547.684349	-0.0000077	0.0000374
2459548.727980	0.0001192	0.0000625
2459549.738805	-0.0001790	0.0000629
2459550.694906	-0.0000739	0.0000411
2459551.708563	-0.0002484	0.0000639
2459553.697744	-0.0001127	0.0000637
2459555.722477	-0.0004054	0.0000748
2459556.673996	-0.0001854	0.0000571
2459557.778939	-0.0001318	0.0000494
2459560.714766	-0.0000990	0.0000560
2459561.735744	-0.0002543	0.0000438
2459564.763164	-0.0006310	0.0000662
2459566.660480	0.0001910	0.0000848
2459567.683351	-0.0002955	0.0000687
2459569.703856	-0.0002767	0.0000560
2459570.682765	-0.0004730	0.0000477
2459573.663527	-0.0004331	0.0000479
2459577.619180	-0.0002108	0.0000365
2459578.665621	-0.0007111	0.0000654
2459580.621568	-0.0004880	0.0000497
2459581.668435	-0.0006986	0.0000421
2459582.607024	-0.0003557	0.0000556
2459586.699875	-0.0006294	0.0000581
2459588.709812	-0.0002081	0.0000257
2459589.602344	-0.0002198	0.0000675
2459596.620153	-0.0002487	0.0000578
2459597.674443	-0.0004578	0.0000646
2459598.595295	-0.0004305	0.0000536
2459600.554902	-0.0007141	0.0000475
2459601.567178	-0.0002406	0.0000716
2459602.535230	-0.0001348	0.0000626
2459605.544546	-0.0010342	0.0000745
2459606.556632	-0.0004706	0.0000582
2459607.550531	-0.0002606	0.0000511
2459608.529519	0.0000266	0.0000749
2459615.520332	-0.0005171	0.0000558
2459616.559537	-0.0006720	0.0000636
2459617.559302	-0.0006535	0.0000923
2459618.555346	-0.0008266	0.0001108
2459619.563424	-0.0007842	0.0000764
2459623.527549	-0.0011786	0.0000811
2459624.557950	-0.0009622	0.0000775
2459625.538472	-0.0006415	0.0000920
2459626.546698	0.0000819	0.0000699
2459629.533174	-0.0007298	0.0000634
2459630.530607	-0.0011168	0.0000855
2459631.506985	-0.0008202	0.0000413
2459632.523797	-0.0001154	0.0000821
2459633.543001	-0.0001995	0.0000408
2459634.534606	-0.0002683	0.0000591
2459643.520946	-0.0001441	0.0000579
2459644.521097	-0.0001532	0.0000683
2459645.510542	-0.0002579	0.0000497
2459646.526037	-0.0006673	0.0001018
2459647.509371	-0.0002585	0.0000656


==> Figures/Sampling/GMAur_gp.dat <==
# JD                   gp_calib            
  2459464.6242737      12.941770201723052  
  2459464.6320664      12.933307152069945  
  2459465.1321508      12.730305366080353  
  2459465.6342955      12.646819494703955  
  2459466.1321377      12.470495910786381  
  2459466.6321192      12.49012267496578   
  2459467.1321368      12.367158289495807  
  2459467.6382395998   12.580049776629862  
  2459468.1321493      12.62464094029913   
  2459468.6383201      12.765015129918348  
  2459469.1321322      12.763685195210783  
  2459469.665422       12.835926727978585  
  2459470.6078822      12.785092960805336  
  2459470.6356673      12.78984162271969   
  2459471.132146       12.601437231867289  
  2459471.635932       12.754821531467877  
  2459472.6043464      12.700894169185874  
  2459472.7322355      12.72051341473796   
  2459473.1321228      12.739096254523652  
  2459473.6587545      12.736788136636784  
  2459474.8483156      12.743593630783383  
  2459475.1321426      12.77262359208833   
  2459475.6352531      12.87234435488558   
  2459476.1328207      12.840592989680106  
  2459476.8372039      12.812699331460346  
  2459477.5887834      12.653980341969728  
  2459477.6321342      12.636307634293628  
  2459478.1401921      12.5791314106009    
  2459478.6321186      12.490727773371223  
  2459479.1402213      12.625417147290536  
  2459479.632114       12.490497625215312  
  2459480.1321673      12.735909969681476  
  2459481.1321609      12.733777362977008  
  2459482.132166       12.824189070172515  
  2459482.6440666      12.811479999145588  
  2459483.5725245      12.79422514669386   
  2459483.6320671      12.748335425227664  
  2459484.1321672      12.642675926264173  
  2459484.6321423      12.394207905078275  
  2459485.1321272      12.385039851893602  
  2459486.1321376      12.624642244371135  
  2459486.8324293      12.751936927202868  
  2459487.1321064      12.78469618395372   
  2459487.6321515      12.899895706303978  
  2459488.6039838      12.88428966256628   
  2459488.6494778      12.86678657732061   
  2459489.1336973      12.790403613335203  
  2459489.6320945      12.837468965972615  
  2459490.133076       12.752229615998717  
  2459490.8368445      12.705047187096104  
  2459491.5898194      12.725204873813988  
  2459491.6321444      12.742972787712658  
  2459492.1321212      12.679150744323286  
  2459492.8334058      12.798963170932346  
  2459493.1321074      12.648462401183227  
  2459493.6321425      12.770641301796458  
  2459494.1321123      12.769241613309253  
  2459494.6585569      12.946770776276065  
  2459495.1321357      12.876189283311097  
  2459495.6352116      13.035136990264654  
  2459496.5872637      12.89018560729909   
  2459496.8057295      12.892483947942198  
  2459497.8459214      12.754645283638975  
  2459499.0818978      12.866122416530581  
  2459499.1321376      12.854551760600888  
  2459500.5975688      12.862719091371595  
  2459500.6321833      12.869114469841673  
  2459501.132151       12.793584401723438  
  2459501.8438157      12.811962253424802  
  2459502.1439148      12.654593000979851  
  2459502.8386257      12.606056077252944  
  2459503.5823923      12.753409262644006  
  2459503.6370292      12.733417560574742  
  2459504.860187       12.862981194194884  
  2459505.1321364      12.758747448002772  
  2459505.6352416      12.84372155131017   
  2459506.13211        12.828812249509072  
  2459506.7742335      12.866308698852473  
  2459507.1321277      12.796111091293351  
  2459507.6372692      12.701768597044637  
  2459508.1321264      12.565448991387614  
  2459508.8332067      12.160092221027233  
  2459509.1322856      12.214268433174622  
  2459509.6385359      12.254856546891505  
  2459510.502645       12.473344325133167  
  2459510.6321488      12.555864164449165  
  2459511.1321551      12.66150798343643   
  2459511.8914876      12.815122144395367  
  2459512.1321426      12.913815849967754  
  2459512.7332572      12.760344366505226  
  2459513.1322027      12.804863654919764  
  2459513.6633909      12.73417091614283   
  2459514.1321243      12.652537521562447  
  2459514.6325864      12.624991924821392  
  2459515.0865016      12.698255148846595  
  2459515.1321134      12.678818322231868  
  2459515.7510809      12.829014842136104  
  2459515.8155526      12.850056564477345  
  2459516.8778426      12.773995587572823  
  2459517.5993163      12.828660781249779  
  2459517.6508629      12.864134719421246  
  2459518.725325       12.98388379852047   
  2459519.6040176      12.80383536704113   
  2459519.6508932      12.76238712861996   
  2459520.8329657      12.773377482456834  
  2459521.8480966      12.701475936515394  
  2459522.5973795      12.807916891461204  
  2459522.6564395      12.846490193546606  
  2459523.6390243      12.754608636679002  
  2459523.6875491      12.782985668949602  
  2459524.5906138      12.885891068527886  
  2459524.656501       12.897361540669936  
  2459525.4617176      12.742208899036417  
  2459525.6530332      12.699849442910784  
  2459526.1509157      12.643650539700491  
  2459526.650958       12.748484244879196  
  2459527.1509252      12.626915461210732  
  2459527.6509522      12.623695484712814  
  2459528.1509718      12.597823491376321  
  2459528.6558011      12.74303524781578   
  2459529.1509684      12.84322315325988   
  2459529.7000765      12.897101775430723  
  2459530.1509923      12.777041911394871  
  2459530.6949121      12.923430720616704  
  2459531.4406821      12.716414690349309  
  2459531.6509364      12.73097459462982   
  2459532.4379597      12.757460547958743  
  2459532.6508751      12.694800259732181  
  2459533.4352066      12.556344938737928  
  2459533.65087        12.51311565905364   
  2459534.43247        12.645322850457221  
  2459534.6508833      12.718173097542149  
  2459535.4298453      12.720968511995434  
  2459535.6564687      12.837753046858568  
  2459537.6650429      12.631741204552734  
  2459538.6623773      12.782274913786535  
  2459539.6596576      12.530247896115643  
  2459541.6541326      12.681437996439138  
  2459542.651401       12.935111336674657  
  2459543.6509704      12.925294760809093  
  2459544.8013984      12.529117382467149  
  2459544.98327        12.653487627084344  
  2459544.9927502      12.688079155934947  
  2459545.0001183      12.680345258616647  
  2459545.0001531      12.663147183622618  
  2459545.7986845      12.583303635012705  
  2459546.795961       12.750520303531188  
  2459546.7960074      12.786851393565808  
  2459546.7987224      12.756151649885643  
  2459547.0001556      12.849493401650875  
  2459547.6397149      12.95927561804895   
  2459547.6512381      12.98448103956938   
  2459548.0674142      13.006514465949884  
  2459548.0703032      13.016010924392566  
  2459548.635071       13.163751939757613  
  2459548.6579552      13.178952645867712  
  2459549.6324192      13.069724970071537  
  2459549.6379136      13.097589011873886  
  2459549.640742       13.121034740199182  
  2459549.6570045      13.069957923299597  
  2459550.6347639      12.859760033886378  
  2459550.6374993      12.88267490803378   
  2459550.6404202      12.883169275011202  
  2459550.6509003      12.9009706901704    
  2459551.6281196      12.911949654208076  
  2459551.6307637      12.906665733465367  
  2459551.6336759      12.925213327718541  
  2459552.6310342      13.047723637171037  
  2459552.6464042002   12.98874636309958   
  2459552.6492789      12.974445958235444  
  2459552.6837976      12.973655474863998  
  2459553.6231789      13.043697903657511  
  2459553.6287079      12.995989844866092  
  2459553.6387016      13.045956066024457  
  2459553.7008123      12.986262185046423  
  2459554.6187548      13.191474474159138  
  2459554.6215136      13.204263564303997  
  2459554.6243422      13.220653321181373  
  2459554.6509127      13.168133156177536  
  2459555.4094812      12.8604227007808    
  2459555.412229       12.801223856695566  
  2459555.4305608      12.861178832095934  
  2459555.6574314      12.756972826317325  
  2459556.509439       12.606872557182836  
  2459556.6429583      12.92287661270096   
  2459556.6578209      12.865709729874984  
  2459556.6861875      12.871406913195615  
  2459556.6940117      12.88139297500039   
  2459557.3889017      12.56017254748502   
  2459557.3917882      12.569694843996551  
  2459557.3996137      12.566230394177222  
  2459558.541858       12.61251826057421   
  2459558.5444675      12.60358955475256   
  2459558.548907       12.627878944365976  
  2459559.3737234      12.787661260982974  
  2459559.6051363      12.948148020831068  
  2459559.607756       12.968928770299831  
  2459559.650981       12.969804182373434  
  2459560.3622877      12.989010530774346  
  2459560.3650812      12.985093837568556  
  2459560.3680253      12.982452607856446  
  2459560.6509388      12.995019820770866  
  2459561.3588307      12.7559412619648    
  2459561.3631311      12.837842663614271  
  2459561.3671997      12.861917114369074  
  2459561.650969       12.850368857965124  
  2459562.3561656      12.70009523722976   
  2459562.3594225      12.696071474644048  
  2459562.3622393      12.710142729926483  
  2459562.65097        12.626896166318483  
  2459563.3534413      12.612109398369045  
  2459563.3561652      12.628128734662727  
  2459563.3619262      12.626091689886406  
  2459564.5825161      12.580763980841459  
  2459564.5914158      12.558819811157274  
  2459565.3479977      12.819548759312113  
  2459565.3508028      12.820175220435173  
  2459566.347342       12.899252948732691  
  2459566.3501718      12.883743607998966  
  2459567.3425422      12.936894190537082  
  2459567.3476796      12.94969745127258   
  2459568.3398763      12.832166251151472  
  2459568.3426118      12.833519865574129  
  2459569.3370151      12.601386620188089  
  2459569.3398898      12.680358341130132  
  2459570.3342562      12.805565718303557  
  2459570.3372698      12.807965644450844  
  2459571.3489796      12.661187256632948  
  2459571.3543017      12.645163265384731  
  2459573.3330009      12.759231331557233  
  2459573.3369304      12.760343736036473  
  2459575.3410529      12.576767262287918  
  2459575.3438928      12.567635539770407  
  2459576.3605971      12.606859704612365  
  2459576.3634716      12.606496708036854  
  2459577.3411276      12.78198776646053   
  2459577.356534       12.811868502262536  
  2459578.3447869      12.908617715645073  
  2459578.3490763      12.920363766605597  
  2459579.3414386      12.619588252942776  
  2459579.3442323      12.613052314497423  


==> Figures/Sampling/GMAur_ip.dat <==
# JD                   ip_calib            
  2459464.6256313      11.280016554017015  
  2459464.6334342      11.264771567864154  
  2459465.1334736      11.179032421010637  
  2459465.6356517      11.12180136551712   
  2459466.1334821      11.081483158134544  
  2459466.6334986      11.097624520374282  
  2459467.1334712      11.035528560058433  
  2459467.6396087      11.077503855964668  
  2459468.1334939      11.1332939569644    
  2459468.639688       11.211042160036907  
  2459469.1334781      11.178549961626505  
  2459469.6668012      11.227286076651996  
  2459470.60925        11.155906968082656  
  2459470.6370351      11.216877629499354  
  2459471.133492       11.146139807196318  
  2459471.6372997      11.129914635876034  
  2459472.6057142      11.181798575878174  
  2459472.7335916      11.185410173959845  
  2459473.1334702      11.140633524072108  
  2459473.6601223      11.225194290275217  
  2459474.8495444      11.197910968523445  
  2459475.1334802      11.18301585114186   
  2459475.6366209      11.235445391148703  
  2459476.1341537      11.213199561541005  
  2459476.838444       11.28779057414465   
  2459477.5901627      11.122585844965265  
  2459477.6334904      11.193642234911731  
  2459478.1415251      11.122815439010342  
  2459478.6335211      11.080916908492698  
  2459479.6334709      11.107823351998833  
  2459480.1334986      11.174417631951377  
  2459481.1334952      11.167882611869494  
  2459482.1335004      11.23145950390282   
  2459482.6454353      11.202184083906245  
  2459483.573927       11.284200138116082  
  2459483.6334702      11.193886750972679  
  2459484.1335421      11.160387993944385  
  2459484.633559       11.061464639952556  
  2459485.1334805      11.047425418905341  
  2459486.1334835      11.108760982377552  
  2459486.8336719      11.186347554475525  
  2459487.133464       11.1623240483668    
  2459487.633496       11.244559319904228  
  2459488.6053515      11.259949663573812  
  2459488.6508572      11.241506449104818  
  2459489.1350308      11.235318102787645  
  2459489.633487       11.217478179356219  
  2459490.1344091      11.191854797379069  
  2459490.8380848      11.2041869966905    
  2459491.5911987      11.15885369758896   
  2459491.633503       11.211751835554496  
  2459492.1334673      11.18474619123654   
  2459492.8346352      11.240216161363731  
  2459493.1334346      11.12132127748605   
  2459493.6335103      11.221367878707229  
  2459494.1334581      11.169795928019791  
  2459494.6600522      11.323065126511818  
  2459495.1334813      11.265489662731415  
  2459495.6365706      11.367158326037027  
  2459496.5886313      11.29092219686509   
  2459496.8069476      11.311871341134038  
  2459497.8471311      11.240422470851875  
  2459499.0832204      11.25402933288276   
  2459499.1334719      11.246478360208807  
  2459500.5989713      11.173237401963851  
  2459500.6335396      11.200781318399299  
  2459501.133484       11.209000523722002  
  2459501.8450327      11.244266853214564  
  2459502.1452491      11.16774330345988   
  2459502.8398661      11.128478413772914  
  2459503.5837484      11.227178093957367  
  2459503.6383853      11.21106229446186   
  2459504.8614044      11.25046143677177   
  2459505.1334707      11.178653966673666  
  2459505.6365987      11.220455301417111  
  2459506.1334488      11.22213758891116   
  2459506.7754632      11.241799927983392  
  2459507.1334606      11.174878507208339  
  2459507.638661       11.230804762155595  
  2459508.1335072      11.145003781977335  
  2459508.8344239      10.882927902603125  
  2459509.1336654      10.95323478500292   
  2459509.6399269      10.96233540887248   
  2459510.5040474      11.039759198106157  
  2459510.6335513      11.087052308712453  
  2459511.1335474      11.126461858086854  
  2459511.8928397      11.222783676823546  
  2459512.1335118      11.193038143554578  
  2459512.7344744      11.21343750887287   
  2459513.1335821      11.237459279865643  
  2459513.6647588      11.13873949047672   
  2459514.1334733      11.199471585230835  
  2459514.6339426      11.168220427700637  
  2459515.0878475      11.168347507120723  
  2459515.133494       11.144513682888626  
  2459515.8168125      11.23292685847475   
  2459516.8791764      11.156851023560979  
  2459517.6006841      11.21807962750061   
  2459517.6522307      11.206842421746895  
  2459518.7265538      11.311657536129811  
  2459519.6053738      11.236506719411508  
  2459519.6522494      11.188444809358485  
  2459520.8342059      11.177291118116075  
  2459521.849314       11.13268945020022   
  2459522.5987484      11.21322236217038   
  2459522.6578073      11.20988087275844   
  2459523.6403805      11.148947523270335  
  2459523.6889052      11.172725507330195  
  2459524.59197        11.212798003810757  
  2459524.6578576      11.253085827034344  
  2459525.4630738      11.18717673437256   
  2459525.6544125      11.217404390548058  
  2459526.152252       11.154519009354066  
  2459526.6523148      11.221437611125472  
  2459527.1522709      11.150920208205708  
  2459527.652321       11.102996419228345  
  2459528.1523178      11.144006146262067  
  2459528.6571803      11.17440361005675   
  2459529.1523144      11.215597467507497  
  2459529.7012936      11.27060187132413   
  2459530.1523253      11.149225234322364  
  2459530.6962798      11.32351098819256   
  2459531.4420499      11.161370725576058  
  2459531.6523157      11.213270433400886  
  2459532.4393506      11.18964037555962   
  2459532.6522438      11.158468653193154  
  2459533.4365627      11.101670621336883  
  2459533.6522493      11.10551620579487   
  2459534.4338147      11.180004278970861  
  2459534.6522423      11.188354851010635  
  2459535.431248       11.175217543251064  
  2459535.6578364      11.242888797651714  
  2459537.6662716      11.125029212478836  
  2459538.6636408      11.213123972354309  
  2459539.6608747      11.11391034322713   
  2459541.6553496      11.172540501900892  
  2459542.6526528      11.238614083928137  
  2459543.6521991      11.279024468717513  
  2459544.8027324      11.112021180176018  
  2459544.9846045002   11.161147392091411  
  2459544.9940846      11.159113523202436  
  2459545.001441       11.164557734959713  
  2459545.0015223      11.147503245784868  
  2459545.8000639      11.101184711316867  
  2459546.7973069      11.177512863574918  
  2459546.7973417      11.185319865772367  
  2459546.8001033      11.192070182608717  
  2459547.0015005      11.197876107228636  
  2459547.6409437      11.239263757370534  
  2459547.6525071      11.25264703324839   
  2459548.0687601      11.296571417804426  
  2459548.0716377      11.297694406735534  
  2459548.6362881      11.410055096513624  
  2459548.6591722      11.46710349107564   
  2459549.6336595      11.340895505025328  
  2459549.6391193      11.362036298760845  
  2459549.6419591      11.34053908933029   
  2459549.6582332      11.364863284629946  
  2459550.635981       11.294089944377744  
  2459550.6387163      11.265964081422776  
  2459550.6416373      11.26482350528001   
  2459550.6521406      11.311900848979887  
  2459551.6293486      11.214861143905658  
  2459551.6319811      11.227958776480142  
  2459551.6349044      11.20846189641637   
  2459552.6322513      11.324336574220734  
  2459552.6476445      11.310882224372275  
  2459552.6505191      11.275104654502636  
  2459552.6850379      11.268921824673548  
  2459553.624396       11.269970436437646  
  2459553.629925       11.234456140982907  
  2459553.6399419      11.298918631084993  
  2459553.7020294      11.339026637800037  
  2459554.6199719      11.421192412132216  
  2459554.6227192      11.419192216924184  
  2459554.6255941      11.389834845486993  
  2459554.6521414      11.40578074228643   
  2459555.4108491      11.30702806482499   
  2459555.4136095      11.241701155975132  
  2459555.4319401      11.243264414067898  
  2459555.6586484      11.272761887185748  
  2459556.6441876      11.37986807290741   
  2459556.6590495      11.34224370094032   
  2459556.687393       11.356988750236072  
  2459556.6952288      11.348913950270887  
  2459557.3903043      11.154840080899168  
  2459557.393168       11.165172635123762  
  2459557.401051       11.150707565657694  
  2459558.5432258      11.136448596009348  
  2459558.5458351998   11.137461332907085  
  2459558.5502864      11.130523722045252  
  2459558.6556037      11.261150808823917  
  2459559.3751143      11.205404857809684  
  2459559.6063765      11.299308511834896  
  2459559.6089614      11.282974866824645  
  2459559.6521986      11.349812925536096  
  2459560.3636438      11.313249300269257  
  2459560.3664373      11.340759664017545  
  2459560.3693815      11.341643164967701  
  2459560.6521675      11.360017261857267  
  2459561.3601869      11.267499182695886  
  2459561.3644988      11.260467501873913  
  2459561.3685674      11.262879962732919  
  2459561.6521745      11.274247611731191  
  2459562.3575448      11.210258509359     
  2459562.3607787      11.213374801912893  
  2459562.6521872      11.230161600095007  
  2459563.3548322      11.15904038196809   
  2459563.3575214      11.146470263145451  
  2459563.3632824      11.164411239692697  
  2459564.5838723      11.120687397404792  
  2459564.5926329      11.118925510912327  
  2459565.3493655      11.247142858275662  
  2459565.3521826      11.262597077388984  
  2459566.348699       11.50473552358838   
  2459566.351586       11.510431389157475  
  2459567.3439099      11.274919678207823  
  2459567.3490596      11.285667181377688  
  2459568.3412556      11.215428378029022  
  2459568.3439795002   11.217476158263532  
  2459569.3383944      11.185524092329654  
  2459569.3412461      11.226920767335377  
  2459570.3356123      11.197577634301048  
  2459570.3386607      11.176590008821096  
  2459571.3503492      11.149771310217385  
  2459571.3556694      11.149825680926993  
  2459573.3343687      11.191649304041807  
  2459573.3383329      11.20224343881514   
  2459575.3424208      11.10821291203187   
  2459575.3452607      11.119052698494205  
  2459576.3619648      11.1196239751518    
  2459576.3648278      11.125347263052086  
  2459577.3424954      11.217341012142395  
  2459577.3578903      11.214503782100975  
  2459578.3461548      11.256235750934364  
  2459578.350444       11.245591730774409  
  2459579.3428297      11.133973481447669  
  2459579.3456         11.142575546702668  


==> Figures/Sampling/GMAur_rp.dat <==
# JD                   rp_calib            
  2459464.6251909      11.726082892691434  
  2459464.6329821      11.736905890711252  
  2459465.1330442      11.605587807652439  
  2459465.6352113      11.569249215139155  
  2459466.1330533      11.489781017318235  
  2459466.6330465      11.495317810099749  
  2459467.1330419      11.415792248716691  
  2459467.6391669      11.490210772651293  
  2459468.1330535      11.559629056152652  
  2459468.6392358      11.583041228598994  
  2459469.1330489      11.594049494640181  
  2459469.6663376      11.635975025533574  
  2459470.6087979      11.581860406588284  
  2459470.636583       11.646264305355034  
  2459471.1330512      11.525561993142906  
  2459471.6368361      11.57620716648163   
  2459472.6052506      11.594691179240579  
  2459472.7331511      11.60601891741099   
  2459473.1330259      11.634890960855092  
  2459473.6596702      11.628058401405399  
  2459474.8491618      11.584802693708593  
  2459475.1330466      11.629668036389054  
  2459475.6361689      11.664384308682912  
  2459476.1337248      11.647736403050887  
  2459476.8380616      11.67339103153169   
  2459477.5896875      11.563928387708353  
  2459477.6330499      11.588837447921623  
  2459478.1410962      11.529258930556287  
  2459478.6330343      11.448452542674177  
  2459479.1411263      11.47211002344208   
  2459479.6330304      11.462985340952894  
  2459480.1330669      11.596406392564832  
  2459481.1330659      11.583350638284774  
  2459482.1330711      11.659413417336946  
  2459482.6449948      11.648433674802252  
  2459483.5734518      11.723532482238044  
  2459483.6329944      11.634126389066552  
  2459484.1330717      11.573273024800613  
  2459484.6330606      11.404659192395087  
  2459485.1330379      11.41704835148405   
  2459486.1330543      11.525272443122672  
  2459486.8332999      11.608790249978554  
  2459487.133023       11.620357885858809  
  2459487.6330672      11.719919355284745  
  2459488.6048994      11.687619842253014  
  2459488.6503936      11.683453373314837  
  2459489.1346009      11.654475279474479  
  2459489.6330224      11.655931041551375  
  2459490.1339802      11.642701916675009  
  2459490.8377023      11.590428772756932  
  2459491.5907467      11.590098061344161  
  2459491.6330717      11.593468051890504  
  2459492.1330263      11.570957360154171  
  2459492.8342527      11.612083134146703  
  2459493.1330136      11.528209459246787  
  2459493.6330582      11.59429043552736   
  2459494.1330289      11.611062162367208  
  2459494.6595769      11.742991485588284  
  2459495.1330407      11.686990797870852  
  2459495.6361299      11.786991931164632  
  2459496.5881793      11.721121468977078  
  2459496.8065766      11.719146204818566  
  2459497.8467601      11.650853274471638  
  2459499.0828027      11.658362684577867  
  2459499.1330426      11.66574560910485   
  2459500.5985192      11.629759742180784  
  2459500.633099       11.626665741393262  
  2459501.1330667      11.62399762130204   
  2459501.8446502      11.660877287206574  
  2459502.1448083      11.564970092252134  
  2459502.8394719      11.518066491496965  
  2459503.583308       11.64751576996319   
  2459503.6379564      11.62294253554607   
  2459504.8610331      11.672549974439537  
  2459505.1330414      11.596917344175623  
  2459505.6361582      11.660155435651989  
  2459506.1330119      11.627827247945184  
  2459506.7750807      11.667645517674536  
  2459507.1330318      11.625913696271217  
  2459507.6381848      11.60705669697218   
  2459508.133043       11.508512613638983  
  2459508.8340528      11.190471047862035  
  2459509.1331897      11.304626962702182  
  2459509.6394516      11.313638729441434  
  2459510.5035722      11.412964718384485  
  2459510.6330645      11.462139854446862  
  2459511.1330717      11.526371441180485  
  2459511.8923939      11.62317938151356   
  2459512.1330709      11.644179324956026  
  2459512.7341034      11.6120315301798    
  2459513.1331184      11.677598925721083  
  2459513.6643067      11.5764684023231    
  2459514.1330311      11.59183678172189   
  2459514.6335021      11.562399174426295  
  2459515.0874066      11.589190250072233  
  2459515.1330531      11.568067867149379  
  2459515.8163937      11.659213220682208  
  2459516.8787475      11.60295132000401   
  2459517.6002205      11.61134943207603   
  2459517.6517787      11.649553974424563  
  2459518.7261829      11.703690360136617  
  2459519.6049333      11.678156549679784  
  2459519.6518089      11.618158222988995  
  2459520.8338119      11.57569460295839   
  2459521.848943       11.550936588457922  
  2459522.5982952      11.612035070884968  
  2459522.6573552      11.613723375657983  
  2459523.63994        11.546746352258825  
  2459523.6884648      11.566974713592568  
  2459524.5915296      11.646311336052701  
  2459524.6574282      11.673697369271885  
  2459525.4626333      11.618784040698149  
  2459525.6539605      11.591842153826764  
  2459526.1518206      11.572154974477165  
  2459526.6518859      11.636926795224726  
  2459527.1518416      11.562800890270385  
  2459527.6518685      11.560652940310515  
  2459528.1518885      11.490055055629394  
  2459528.6567283      11.590976477667043  
  2459529.151885       11.630797380292224  
  2459529.7009227      11.657619727355035  
  2459530.1518964      11.652066470258456  
  2459530.6958278      11.75042402863011   
  2459531.4415978      11.596866069246243  
  2459531.6518636      11.608326794901348  
  2459532.438887       11.642496083740362  
  2459532.6517918      11.590436950460955  
  2459533.4361222      11.535626234190877  
  2459533.6517972      11.479811216385476  
  2459534.4333858      11.580688847068814  
  2459534.6518134      11.60649016369654   
  2459535.4307611      11.586177426373707  
  2459535.6573843      11.646963431937762  
  2459537.6659006      11.615757638208734  
  2459538.6632467      11.682256972674455  
  2459539.6605037      11.549070441801987  
  2459541.6549787      11.560007089661978  
  2459542.6522472      11.670665517311088  
  2459543.6518165      11.706490212304258  
  2459544.8022915      11.490791462752602  
  2459544.9841635      11.59528502612695   
  2459544.9936553      11.579323439162417  
  2459545.0010117      11.590439506696924  
  2459545.0010929      11.574689411637754  
  2459545.7995887      11.513505425193065  
  2459546.796866       11.61809112725896   
  2459546.7969124      11.636035671496497  
  2459546.7996275      11.646148822186829  
  2459547.00106        11.666133123391488  
  2459547.6405611      11.724750292816783  
  2459547.6520897      11.694330279223214  
  2459548.0683076      11.786609823724403  
  2459548.0711967      11.7935836707272    
  2459548.6359172      11.874674779142605  
  2459548.6588013      11.9017597819297    
  2459549.6332885      11.87136509643123   
  2459549.6387483      11.880530968527786  
  2459549.6415882      11.887757361808413  
  2459549.6578506      11.837705809021196  
  2459550.6356101      11.74187416360735   
  2459550.6383454      11.753062230432311  
  2459550.6412664      11.746263155659785  
  2459550.6517697      11.751128938334844  
  2459551.6289775      11.688233186237508  
  2459551.6316102      11.71702702545002   
  2459551.6345335      11.689540694245368  
  2459552.6318804      11.782499750235429  
  2459552.6472735      11.77358549572734   
  2459552.6501366      11.755939482216961  
  2459552.6846785      11.770816938094713  
  2459553.624025       11.739552424376667  
  2459553.6295657      11.741606751253867  
  2459553.6395477      11.751915204813717  
  2459553.7016585      11.773015961031417  
  2459554.619601       11.918880805318896  
  2459554.6223483      11.895777723075073  
  2459554.6252231      11.899133666950412  
  2459554.6517589      11.873631621561266  
  2459555.4104086002   11.653117189957802  
  2459555.4131692      11.739485941472083  
  2459555.4314764002   11.747775505229255  
  2459555.6582659      11.66366977746198   
  2459556.643805       11.781001813894827  
  2459556.6586787      11.757778773658217  
  2459556.687022       11.79278523419872   
  2459556.6948578      11.765572684061075  
  2459557.3898522      11.571332728923203  
  2459557.392727       11.555694595121155  
  2459557.4005642      11.57194045432529   
  2459558.5427854      11.554063828167548  
  2459558.5453832      11.558539088508953  
  2459558.5498344      11.552131332024043  
  2459558.6552329      11.652225492767927  
  2459559.3746738      11.64762623388709   
  2459559.6059824      11.752552059569481  
  2459559.6085905      11.75244105927323   
  2459559.6518277      11.72741837058872   
  2459560.3632034      11.815593880957762  
  2459560.3659968      11.819557547412286  
  2459560.368941       11.822761562192127  
  2459560.6517966      11.812770689392298  
  2459561.3597465      11.71587423379483   
  2459561.3640468      11.730265327667404  
  2459561.3681154      11.732489222078984  
  2459561.6518036      11.691872969691733  
  2459562.3570928      11.63734434634067   
  2459562.3603382      11.6318335781154    
  2459562.363155       11.642250256706305  
  2459562.6518163      11.610249715860741  
  2459563.3543686      11.586344335296822  
  2459563.3570809      11.580840980124997  
  2459563.3628303      11.595683251010833  
  2459564.5834318      11.542730903437727  
  2459564.592262       11.564040471203613  
  2459565.3489135      11.693309773915082  
  2459565.351719       11.701335474026434  
  2459566.3482586      11.873367895237264  
  2459566.3511339      11.865803773936928  
  2459567.3434578      11.779882532701656  
  2459567.3486068      11.772288648038963  
  2459568.3408151      11.691557497633482  
  2459568.3435274      11.696711322188104  
  2459569.3379308      11.591290744380895  
  2459569.3408056      11.612946535066675  
  2459570.3351719      11.653083515104495  
  2459570.338197       11.645618485799513  
  2459571.3499081      11.58181881004727   
  2459571.3552173      11.56777436644805   
  2459573.3339283      11.630104365764709  
  2459573.3378577      11.645448605667394  
  2459575.3419687      11.518667128590021  
  2459575.3448202      11.511028246826266  
  2459576.3615128      11.532340149565405  
  2459576.3643873      11.526437742732728  
  2459577.3420549      11.638960621723424  
  2459577.3574497      11.651673622322713  
  2459578.3457027      11.726487080740984  
  2459578.349992       11.71520367375117   
  2459579.342366       11.550034687815808  
  2459579.3451596      11.551752216739144  


==> Figures/Sampling/GMAur_up.dat <==
# JD                 up_calib          
  2459464.8800899    14.260143547895739
  2459465.6320539    14.032719877318476
  2459466.6535686    13.783284415242058
  2459467.9112044    13.98375179874339 
  2459468.6389646    14.134875791208291
  2459469.9441083    14.426809505139522
  2459470.6080167    14.413135237253265
  2459471.6351971    14.029154206724042
  2459472.602638     14.197063464440141
  2459473.6740735    14.293609013325538
  2459474.8406335    14.258980882657696
  2459475.8455688    14.880305432912344
  2459476.593454     14.646505156194932
  2459477.5942265    14.07642045369373 
  2459478.5865566    13.702251052812773
  2459479.6001878    13.785082307956099
  2459480.8296685    14.497946761445279
  2459481.5793082    14.389030152513692
  2459482.5752113    14.409449252203151
  2459486.5802069    14.217557451408243
  2459487.6040943    14.869984532159698
  2459488.5870997002 14.560851122927975
  2459489.589229     14.416051766084713
  2459490.5718453    14.075485060314936
  2459491.6913062    14.16042705197719 
  2459492.655948     14.293165194777172
  2459493.5487659    14.295634703595866
  2459494.5558281    14.452827601021097
  2459495.5486868    14.583448989234096
  2459496.5952223    14.330944776002662
  2459497.5385047    14.393719069451688
  2459498.5761126    14.16980684197673 
  2459499.5336145    14.32774415099884 
  2459500.6345202    14.453024545403807
  2459501.5522695    14.32464265007993 
  2459502.6513163    14.015676581347757
  2459503.6217571    14.197002878054741
  2459504.6560249    14.672402619750033
  2459505.5311237    14.574175421250587
  2459506.5659937    14.517873782121251
  2459507.5408092    14.011917382739155
  2459508.5057854    13.401600081379627
  2459509.507228     13.293807571759425
  2459510.5002409    13.692610716854547
  2459513.9136868    13.952128622384437
  2459514.5988009    13.960470691789991
  2459515.6316167    14.324513560769443
  2459516.5591596    14.518275362110534
  2459517.767788     14.454583015657239
  2459518.4795343    14.518274633980855
  2459519.4737014    14.489702797424462
  2459520.6390662    14.259864571877486
  2459521.545308     14.030434052744818
  2459522.5311476    14.341894345698174
  2459523.705095     14.374714281695496
  2459524.4821962    14.591425549175653
  2459525.6682961    14.12081912486318 
  2459526.4552615    14.235275008211625
  2459527.4519054    13.823924417673645
  2459528.4927655    14.184125916374837
  2459529.715083     14.710307665179707
  2459530.4437241    14.630678624111876
  2459531.440863     14.083205839455134
  2459532.4380362    14.107487270196804
  2459533.435341     13.903018299845101
  2459534.4328016    14.117132745290697
  2459535.4298638    14.205456158684669
  2459537.6652817    14.328870950853434
  2459541.4686834    14.02600042546573 
  2459546.9597783    14.693126253492427
  2459546.9619695    14.676921533221142
  2459547.6911765    15.044261183999172
  2459547.7707116    15.081877119313514
  2459547.8267174    15.102232797074814
  2459548.6782353    15.24869821343883 
  2459549.3957879    14.972409212412156
  2459549.3989987    14.974630541049375
  2459549.4149744    14.966624729122762
  2459550.6297739    14.512844975317327
  2459550.633009     14.526475094170893
  2459550.6384914    14.539937839529909
  2459551.46569      14.519912925187995
  2459551.4689106    14.518861134411743
  2459551.4723925    14.527289518108622
  2459552.4930473    14.538882314011108
  2459552.5108067    14.531615406371554
  2459552.5137511    14.532901985689048
  2459553.4758386    14.745069091959706
  2459553.4788405    14.74327643330131 
  2459553.4895629    14.741145964206613
  2459554.5780668    14.760571035893733
  2459554.6187386    14.785196321973663
  2459554.6204773    14.754105809260983
  2459555.802095     13.92716566375808 
  2459556.5136552    13.88372965199026 
  2459556.5211083    13.904239066500143
  2459556.6977763    14.126728867677281
  2459557.3852921    13.844722929274607
  2459557.6045456    13.739888358015733
  2459558.5274209    13.829883140540616
  2459558.5556722    13.853273677958187
  2459558.5878957    13.90261208885044 
  2459559.3645722    14.390842794756855
  2459559.3677018    14.39036057017746 
  2459559.4168661    14.459638025237942
  2459560.361831     14.80984280262997 
  2459560.364439     14.80428578363203 
  2459560.4148638    14.468662759784536
  2459561.3591159    14.443407566773391
  2459561.3675776    14.367891987960467
  2459561.4148607    14.293221230198343
  2459562.3563001    14.07163462006668 
  2459562.3599047    14.068942265186907
  2459562.4148734    13.91399975185757 
  2459563.3542364    14.064882014331772
  2459563.3578182    14.079187081132401
  2459564.5801698    13.971448884504001
  2459564.5834736    13.963547388311435
  2459568.3399064    14.732574002268098
  2459568.3431751    14.723596893984778
  2459569.3371148    14.249088726964992
  2459570.3382272    14.531837541200412
  2459571.3368269    14.116036556900625
  2459572.3290607    14.465257904056205
  2459573.3294957    14.112759491631982
  2459574.3258524    14.050024830310685
  2459575.3208408    13.908873591901786
  2459576.3234179    13.875632440216473
  2459577.3155209    14.372893996520432
  2459578.312778     14.577694772012219
  2459579.3129128    13.952136773884304


==> Figures/Sampling/JD_CivilDate.dat <==
# date JD date2  poslabel 
1sep2021 2459459.08956 Sep.21 10.9
1oct2021 2459489.08956 Oct.21 10.9
1nov2021 2459520.08956 Nov.21 10.9
1dec2021 2459550.08956 Dec.21 10.9
1jan2022 2459581.08956 Jan.22 10.9
1feb2022 2459612.08956 Feb.22 10.9
1mar2021 2459640.08956 Mar.22 10.9


==> Figures/Sampling/OHP_SOPHIE_JD.dat <==
# FILE                                      BJD              SN29 poslabel label
  SOPHIE.2021-10-12T00:50:02.800_s1d_A.fits 2459499.51683266 52   12.0     O    
  SOPHIE.2021-10-13T00:32:06.494_s1d_A.fits 2459500.50445956 44   12.0     O    
  SOPHIE.2021-10-14T04:10:15.435_s1d_A.fits 2459501.65604543 44   12.0     O    
  SOPHIE.2021-10-15T01:46:40.976_s1d_A.fits 2459502.55640645 65   12.0     O    
  SOPHIE.2021-10-16T03:32:06.411_s1d_A.fits 2459503.62969684 59   12.0     O    
  SOPHIE.2021-10-17T02:55:43.538_s1d_A.fits 2459504.60450624 67   12.0     O    
  SOPHIE.2021-10-18T01:30:00.065_s1d_A.fits 2459505.54502964 63   12.0     O    
  SOPHIE.2021-10-19T00:01:46.331_s1d_A.fits 2459506.48382743 59   12.0     O    
  SOPHIE.2021-10-23T02:04:16.432_s1d_A.fits 2459510.56919423 61   12.0     O    
  SOPHIE.2021-10-24T01:05:25.018_s1d_A.fits 2459511.52849738 67   12.0     O    
  SOPHIE.2021-10-25T00:47:49.853_s1d_A.fits 2459512.51625045 50   12.0     O    
  SOPHIE.2021-10-26T03:29:02.203_s1d_A.fits 2459513.62825832 52   12.0     O    
  SOPHIE.2021-10-27T02:36:30.299_s1d_A.fits 2459514.59185217 59   12.0     O    
  SOPHIE.2021-10-28T03:03:37.254_s1d_A.fits 2459515.61072618 42   12.0     O    
  SOPHIE.2021-10-29T01:10:24.660_s1d_A.fits 2459516.53216217 49   12.0     O    


==> Figures/Sampling/PANSTARRS_griz.dat <==
#HJD	    g       err    r       err	  i       err	 z	 err
59497.72986 12.5259 0.0457 11.5661 0.0089 11.1611 0.0060 10.8614 0.0128
59497.73190 12.5591 0.0425 11.5875 0.0113 11.1712 0.0076 10.8723 0.0174
59497.73396 12.5668 0.0510 11.6018 0.0193 11.1933 0.0048 10.8926 0.0077
59500.80099 12.6705 0.0162 11.5895 0.0059 11.1741 0.0164 10.8273 0.0047
59500.80302 12.6677 0.0205 11.5927 0.0018 11.1757 0.0131 10.8389 0.0067
59500.80505 12.6829 0.0101 11.6084 0.0071 11.1828 0.0192 10.8538 0.0058
59501.80935 12.6175 0.0205 11.5803 0.0109 11.1686 0.0104 10.8714 0.0077
59501.81138 12.6264 0.0247 11.5824 0.0101 11.1696 0.0076 10.8710 0.0068
59501.81344 12.6355 0.0193 11.5852 0.0130 11.1738 0.0080 10.8687 0.0044
59502.83317 12.5000 0.0228 11.5445 0.0037 11.1442 0.0125 10.8257 0.0107
59502.83523 12.5201 0.0244 11.5487 0.0036 11.1495 0.0107 10.8341 0.0112
59502.83729 12.5197 0.0214 11.5506 0.0048 11.1497 0.0120 10.8435 0.0111
59503.83744 12.4944 0.0359 11.5223 0.0074 11.1295 0.0142 10.8129 0.0094
59503.83947 12.4940 0.0326 11.5153 0.0048 11.1271 0.0137 10.8029 0.0095
59503.84153 12.5055 0.0331 11.5217 0.0048 11.1217 0.0138 10.8160 0.0106
59504.84169 12.7503 0.0288 11.6560 0.0081 11.2230 0.0048 10.9027 0.0205
59504.84375 12.7492 0.0297 11.6531 0.0082 11.2223 0.0076 10.8971 0.0195
59504.84578 12.7502 0.0275 11.6544 0.0099 11.2235 0.0069 10.8903 0.0203
59506.78944 12.8106 0.0417 11.6706 0.0100 11.2397 0.0097 10.9075 0.0060
59506.79150 12.8125 0.0317 11.6716 0.0069 11.2433 0.0123 10.9069 0.0106
59506.79353 12.7971 0.0340 11.6794 0.0087 11.2331 0.0113 10.8865 0.0097
59507.79360 12.5035 0.0456 11.5300 0.0147 11.1341 0.0081 10.8142 0.0106
59507.79566 12.4955 0.0439 11.5344 0.0116 11.1314 0.0096 10.8221 0.0156
59507.79772 12.4771 0.0449 11.5191 0.0132 11.1278 0.0096 10.8205 0.0123
59508.80257 12.1350 0.0488 11.2848 0.0068 10.9577 0.0005 10.6619 0.0000
59508.80461 12.1413 0.0421 11.2773 0.0011 10.9532 0.0000 10.6502 0.0058
59508.80664 12.1303 0.0377 11.2787 0.0042 10.9525 0.0020 10.6532 0.0102
59509.80682 12.0395 0.0425 11.2185 0.0003 10.9297 0.0139 10.6271 0.0080
59509.80888 12.0213 0.0356 11.2097 0.0017 10.9249 0.0170 10.6304 0.0133
59509.81092 12.0278 0.0339 11.2177 0.0013 10.9290 0.0141 10.6189 0.0124
59510.86553 12.4988 0.0252 11.4936 0.0017 11.1057 0.0167 10.7889 0.0089
59510.86759 12.5116 0.0242 11.4945 0.0023 11.1235 0.0131 10.7872 0.0082
59510.86963 12.5170 0.0223 11.4958 0.0012 11.1092 0.0088 10.8016 0.0192
59513.71086 12.6601 0.0177 11.6183 0.0023 11.2022 0.0114 10.8661 0.0138
59513.71300 12.6590 0.0177 11.6158 0.0014 11.2093 0.0130 10.8676 0.0002
59513.71503 12.6539 0.0162 11.6019 0.0014 11.2160 0.0093 10.8683 0.0110
59514.78750 12.5313 0.0341 11.5366 0.0017 11.1698 0.0132 10.8415 0.0049
59514.78954 12.5434 0.0285 11.5343 0.0019 11.1589 0.0131 10.8325 0.0136
59514.79157 12.5448 0.0265 11.5357 0.0034 11.1700 0.0105 10.8195 0.0081
59515.79177 12.6774 0.0162 11.6177 0.0036 11.1844 0.0021 10.8617 0.0251
59515.79383 12.6939 0.0174 11.6225 0.0067 11.1910 0.0078 10.8683 0.0173
59515.79586 12.6899 0.0190 11.6211 0.0085 11.1843 0.0006 10.8540 0.0201
59517.72459 12.7627 0.0193 11.6412 0.0071 11.2529 0.0087 10.8980 0.0097
59517.72665 12.7748 0.0149 11.6422 0.0103 11.2493 0.0026 10.9047 0.0042
59517.72869 12.7698 0.0163 11.6381 0.0104 11.2472 0.0060 10.9006 0.0097
59518.73156 12.7746 0.0210 11.6639 0.0021 11.2283 0.0123 10.8983 0.0088
59518.73362 12.7781 0.0193 11.6598 0.0026 11.2227 0.0124 10.8871 0.0086
59518.73568 12.7717 0.0179 11.6592 0.0010 11.2270 0.0136 10.8926 0.0117
59519.73968 12.7608 0.0518 11.6933 0.0127 11.2236 0.0107 10.8795 0.0066
59519.74174 12.7582 0.0516 11.6833 0.0114 11.2181 0.0083 10.8779 0.0069
59519.74378 12.7664 0.0512 11.6820 0.0110 11.2147 0.0104 10.8823 0.0116
59520.74391 12.6411 0.0168 11.5972 0.0010 11.1763 0.0128 10.8464 0.0086
59520.74595 12.6511 0.0168 11.5962 0.0011 11.1777 0.0157 10.8661 0.0079
59520.74801 12.6629 0.0145 11.6034 0.0013 11.1773 0.0118 10.8672 0.0083

